Gauge couplings of the Standard Model in the octonionic framework: invariant normalisations, current-consistent Abelian matching, and a scale-explicit matching ledger

We present a normalisation audit of the gauge-sector account of the $E_8\otimes\omega E_8$ octonionic unification programme. Exact identities within the specified algebraic construction, consequences of an effective support model, and microscopic hypotheses are kept separate. The recurrent $3/8$ is the squared half-spacing of the adopted exceptional-Jordan family spectrum, while the exponential charge dependence is a multiplicative-character hypothesis motivated by the trace-dynamics action; the action parameter $\alpha_{\rm TD}$ is not the electromagnetic fine-structure constant. On the real ladder space $H_6$, the real Schur lemma fixes the shape of a colour-singlet self-adjoint photon profile to be proportional to the identity. The resulting $1/6$ dilution follows only if the Hilbert-Schmidt norm used in the support model is the physical norm induced by the projected gauge kinetic term. It therefore gives the conditional boundary value $[\alpha_\gamma^{(0)}]^{-1}=137.04006064\ldots$, whereas comparison with CODATA requires the factor $Z_\gamma=1.0000296379\ldots$, which remains to be calculated independently. [abstract truncated].

==> reproducibility/numerics_output.txt <==
Algebraic seed and couplings
delta=sqrt(3/8) = 0.612372435695794
A = 0.911181623767367
alpha_* = 0.116754180678
g_* = 1.211270533441
alpha_gamma^(0) = 0.007297136292
[alpha_gamma^(0)]^-1 = 137.0400606387
e^(0) = 0.302817633360

Weak-sector equal-connection benchmark (PDG 2024 electroweak reference)
sin^2 theta benchmark = 3/13 = 0.230769230769
fractional deviation from PDG MSbar MZ = -0.22515856%
pull if no theory error = -13.019
eta required by PDG = 0.501467827 +- 0.000112819
eta shift from 1/2 = +0.29356541%
chi required (equal-parent convention) = -0.002927061 +- 0.000224320
eta, fixed equal connection coefficients = 0.500000000
eta, trace-induced equal split = 2.000000000
trace-induced weak-angle range (closed limiting range) = 0.375000000 to 0.545454545
trace-induced equal-split weak angle = 0.545454545
(gY^2/g2^2) matching factor = 1.002935654104
d2^2 = 13/48 = 0.270833333333; d2=0.520416499867
dY^2 = 13/160 = 0.081250000000; dY=0.285043856275
old weak fractional deviation = +7.96211826%
old weak pull = +460.4

Matching factors
Z_gamma(0) = alpha_exp/alpha_gamma0 = 1.000029637914
Z_3(MZ) = alpha_s_exp/alpha_* = 1.010670447210
Z_2(MZ) = 1.06879937
Z_Y(MZ) = 1.07193699
Z_Y/Z_2 = 1.00293565
mixed physical ratio alpha_s(MZ)/alpha(0) = 16.170247903 +- 0.123
same-scale ratio alpha_s(MZ)/alpha_hat(MZ) = 15.095740000 +- 0.115

Scale diagnostics
mu_weak (SM 1-loop) = 82.155028 GeV
mu_weak (2HDM 1-loop) = 81.959215 GeV
mu_weak (SM 2-loop + y_t) = 82.024287 GeV
mu_strong (nf=5, 2-loop) = 97.875740 GeV
mu_strong (nf=5, 3-loop) = 97.862149 GeV
least-squares common scale = 97.287977 GeV
  strong mismatch there = +0.08991276%
  weak-ratio mismatch there = +0.47613261%

Finite-threshold target at the strong zero scale
gY^2/g2^2 at mu_strong = 0.301479385 (vs 3/10)
mismatch = +0.493128%
required Delta(1/gY^2) = +0.038561
  as fraction of 1/gY^2 = +0.493128%

Karolyhazy diagnostic
delta_K required = 2.268654960946e-06
mu_K/c_K = 142.554813 GeV   (non-reduced M_P = 1.220890e19 GeV)


==> reproducibility/uv_running_output.txt <==
alpha_star = np.float64(0.11675418067846911)
alpha_gamma0 = np.float64(0.00729713629240432) inverse: np.float64(137.04006063870733)

framework boundary: a1^-1=63.2493 a2^-1=31.6246 a3^-1=8.5650
measured boundary:  a1^-1=59.0046 a2^-1=29.5889 a3^-1=8.4746

--- n_H=2: b = (4.2000, -3.0000, -7.0000) ---
framework
  a1=a2: mu = 8.820e+13 GeV, alpha^-1 = 44.80
  a1=a3: mu = 1.919e+15 GeV, alpha^-1 = 42.74
  a2=a3: mu = 4.908e+17 GeV, alpha^-1 = 48.92
  at M_Pl=1.22e19: (36.9, 50.5, 52.5)
measured
  a1=a2: mu = 1.283e+13 GeV, alpha^-1 = 41.85
  a1=a3: mu = 1.866e+14 GeV, alpha^-1 = 40.06
  a2=a3: mu = 2.312e+16 GeV, alpha^-1 = 45.42
  at M_Pl=1.22e19: (32.6, 48.4, 52.4)

--- n_H=1: b = (4.1000, -3.1667, -7.0000) ---
framework
  a1=a2: mu = 6.847e+13 GeV, alpha^-1 = 45.41
  a1=a3: mu = 2.530e+15 GeV, alpha^-1 = 43.05
  a2=a3: mu = 2.371e+18 GeV, alpha^-1 = 50.67
  at M_Pl=1.22e19: (37.5, 51.5, 52.5)
measured
  a1=a2: mu = 1.014e+13 GeV, alpha^-1 = 42.41
  a1=a3: mu = 2.409e+14 GeV, alpha^-1 = 40.34
  a2=a3: mu = 9.776e+16 GeV, alpha^-1 = 47.03
  at M_Pl=1.22e19: (33.3, 49.5, 52.4)

--- IR QCD: three-loop running, leading-order continuous matching ---
Displayed interval crosses bottom only; charm branch applies below 1.27 GeV.
Finite higher-order decoupling corrections are omitted.
mu                     framework  PDG-run    deficit
MZ                     0.11675    0.11800    -1.06%
10 GeV                 0.17525    0.17815    -1.62%
mb                     0.21968    0.22434    -2.08%
3 GeV                  0.24663    0.25261    -2.37%
2 GeV                  0.29118    0.29977    -2.87%
mtau                   0.30767    0.31739    -3.06%

